DE-LIoT: The Data-Energy Networking Paradigm for Sustainable Light-Based Internet of Things

The growing demand for Internet of Things (IoT) networks has sparked interest in sustainable, zero-energy designs through Energy Harvesting (EH) to extend the lifespans of IoT sensors. Visible Light Communication (VLC) is particularly promising, integrating signal transmission with optical power harvesting to enable both data exchange and energy transfer in indoor network nodes. VLC indoor channels, however, can be unstable due to their line-of-sight nature and indoor movements. In conventional EH-based IoT networks, maximum Energy Storage (ES) capacity might halt further harvesting or waste excess energy, leading to resource inefficiency. Addressing these issues, this paper proposes a novel VLC-based WPANs concept that enhances both data and energy harvesting efficiency. The architecture employs densely distributed nodes and a central controller for simultaneous data and energy network operation, ensuring efficient energy exchange and resource optimisation. This approach, with centralised control and energy-state-aware nodes, aims for long-term energy autonomy. The feasibility of the Data-Energy Networking-enabled Light-based Internet of Things (DE-LIoT) concept is validated through real hardware implementation, demonstrating its sustainability and practical applicability. Results show significant improvements in the lifetime of resource-limited nodes, confirming the effectiveness of this new data and energy networking model in enhancing sustainability and resource optimisation in VLC-based WPANs.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

